Long-Baseline Neutrino Facility (LBNF) and Deep Underground Neutrino Experiment (DUNE) Conceptual Design Report Volume 2: The Physics Program for DUNE at LBNF

The Physics Program for the Deep Underground Neutrino Experiment (DUNE) at the Fermilab Long-Baseline Neutrino Facility (LBNF) is described.

==> tables/README.txt <==
A place to keep commonly used tables.
Content:
- zs-volume-table is generated when building the data rate annex, it should not be edited by hand. After the DUNE param package is run, the tabled may be copied to this location.

